Neutrino Telescopes as QCD Microscopes

We present state-of-the-art predictions for the ultra-high energy (UHE) neutrino-nucleus cross-sections in charged- and neutral-current scattering. The calculation is performed in the framework of collinear factorisation at NNLO, extended to include the resummation of small-$x$ BFKL effects. Further improvements are made by accounting for the free-nucleon PDF constraints provided by $D$-meson data from LHCb and assessing the impact of nuclear corrections and heavy-quark mass effects. The calculations presented here should play an important role in the interpretation of future data from neutrino telescopes such as IceCube and KM3NET, and highlight the opportunities that astroparticle experiments offer to study the strong interactions.

==> figs/file_list.txt <==
Correlation_Sigma_g.pdf
DIS.pdf
F2x_CC_NN31sx.pdf
F2x_NC_NN31sx.pdf
UHE_NN30_LHCb_ZMVFNS.pdf
UHE_NN31_CC_data.pdf
UHE_NN31_CC_ratio.pdf
UHE_NN31_CC_ratio_Theory.pdf
UHE_NN31_CC_ratio_comparison.pdf
UHE_NN31_NC_data.pdf
UHE_NN31_NC_ratio_Theory.pdf
UHE_NN31_NC_ratio_comparison.pdf
UHE_NN31_Total_ratio_comparison.pdf
UHE_NN31sx_NLO_Qmin.pdf
UHE_NN31sx_NLO_mt_CC.pdf
UHE_NN31sx_NLO_mt_NC.pdf
UHE_NN31sx_NLO_xmin.pdf
UHE_NN31sx_dsigdQ1e+07_CC_cmass.pdf
UHE_NN31sx_dsigdQ1e+07_NC_cmass.pdf
UHE_Nuclear_CC_ratio_Theory.pdf
UHE_Nuclear_NC_ratio_Theory.pdf
UHE_d2sigdxdQ_5e+08.pdf
UHE_d2sigdxdQ_5e+10.pdf
gPDF_NN31_LHCb.pdf
gPDF_NN31_NLONLL_LHCb.pdf
gPDF_NN31_NLO_LHCb.pdf
gPDF_NN31_NNLONLL_LHCb.pdf
gPDF_rel_NN30_LHCb.pdf
gPDF_rel_NN31_NLO_LHCb.pdf
gPDF_rel_NN31_NNLO_LHCb.pdf

